Differentiable Euler Characteristic Transforms for Shape Classification

The Euler Characteristic Transform (ECT) has proven to be a powerful representation, combining geometrical and topological characteristics of shapes and graphs. However, the ECT was hitherto unable to learn task-specific representations. We overcome this issue and develop a novel computational layer that enables learning the ECT in an end-to-end fashion. Our method, the Differentiable Euler Characteristic Transform (DECT), is fast and computationally efficient, while exhibiting performance on a par with more complex models in both graph and point cloud classification tasks. Moreover, we show that this seemingly simple statistic provides the same topological expressivity as more complex topological deep learning layers.

==> results/ablation.csv <==
n_directions,accuracy,sdev
2,0.8182,0.0529
4,0.9311,0.0168
6,0.9356,0.0196
8,0.9360,0.0060
10,0.9582,0.0140
12,0.9524,0.0046
14,0.9520,0.0056
16,0.9560,0.0085
18,0.9480,0.0145


==> results/mnist.json <==
[
    {"model":"ECTCNNEdgesModel","dataset":"MNIST","testacc":0.92,"trainacc":0.93},
    {"model":"ECTCNNPointsModel","dataset":"MNIST","testacc":0.91,"trainacc":0.91},
    {"model":"ECTLinearPointsModel","dataset":"MNIST","testacc":0.60,"trainacc":0.49},
    {"model":"ECTLinearEdgesModel","dataset":"MNIST","testacc":0.69,"trainacc":0.65},
    {"model":"ECTLinearEdgesModel","dataset":"MNIST","testacc":0.69,"trainacc":0.65}
]

==> results/raw_results.json <==
[
    {
        "_runtime": 1058.4211974143982,
        "_step": 121,
        "_timestamp": 1686912443.4339314,
        "_wandb": {
            "runtime": 1056
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 45,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "linear_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.6462999582290649,
        "test_loss": 0.9922000765800476,
        "thetas": 45,
        "train_loss": 0.9589599967002868,
        "val_acc": 0.6243999600410461,
        "val_loss": 1.0187417268753052
    },
    {
        "_runtime": 932.2814157009124,
        "_step": 121,
        "_timestamp": 1686911378.3438246,
        "_wandb": {
            "runtime": 930
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 30,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "linear_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.457999974489212,
        "test_loss": 1.1745795011520386,
        "thetas": 30,
        "train_loss": 1.2583054304122925,
        "val_acc": 0.43059998750686646,
        "val_loss": 1.202742338180542
    },
    {
        "_runtime": 830.395815372467,
        "_step": 121,
        "_timestamp": 1686910439.1002223,
        "_wandb": {
            "runtime": 828
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 50,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "linear_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.4997999966144562,
        "test_loss": 1.1591379642486572,
        "thetas": 50,
        "train_loss": 1.2999701499938965,
        "val_acc": 0.5113999843597412,
        "val_loss": 1.142068862915039
    },
    {
        "_runtime": 218.6824848651886,
        "_step": 121,
        "_timestamp": 1686909602.474779,
        "_wandb": {
            "runtime": 217
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 40,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "linear_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.5318999886512756,
        "test_loss": 1.136231780052185,
        "thetas": 40,
        "train_loss": 1.3215078115463257,
        "val_acc": 0.5103999972343445,
        "val_loss": 1.1455347537994385
    },
    {
        "_runtime": 692.4920704364777,
        "_step": 121,
        "_timestamp": 1686909376.6214037,
        "_wandb": {
            "runtime": 691
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 5,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "linear_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.5956999659538269,
        "test_loss": 1.0545778274536133,
        "thetas": 5,
        "train_loss": 1.287908673286438,
        "val_acc": 0.5245999693870544,
        "val_loss": 1.1320502758026123
    },
    {
        "_runtime": 606.8753366470337,
        "_step": 121,
        "_timestamp": 1686908675.0033886,
        "_wandb": {
            "runtime": 604
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 35,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "linear_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.5954999923706055,
        "test_loss": 1.0401678085327148,
        "thetas": 35,
        "train_loss": 1.1414138078689575,
        "val_acc": 0.5767999887466431,
        "val_loss": 1.0612592697143557
    },
    {
        "_runtime": 481.8788204193115,
        "_step": 121,
        "_timestamp": 1686908061.303661,
        "_wandb": {
            "runtime": 480
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 25,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "linear_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.6434000134468079,
        "test_loss": 0.9957073330879213,
        "thetas": 25,
        "train_loss": 0.9516189694404602,
        "val_acc": 0.6841999888420105,
        "val_loss": 0.936477780342102
    },
    {
        "_runtime": 375.138192653656,
        "_step": 121,
        "_timestamp": 1686907572.8350515,
        "_wandb": {
            "runtime": 373
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 10,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "linear_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.6017000079154968,
        "test_loss": 1.0403767824172974,
        "thetas": 10,
        "train_loss": 1.0194748640060425,
        "val_acc": 0.6793999671936035,
        "val_loss": 0.949228286743164
    },
    {
        "_runtime": 266.4512722492218,
        "_step": 121,
        "_timestamp": 1686907190.2879632,
        "_wandb": {
            "runtime": 264
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 15,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "linear_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.6978999972343445,
        "test_loss": 0.9367550015449524,
        "thetas": 15,
        "train_loss": 0.9672518372535706,
        "val_acc": 0.6771999597549438,
        "val_loss": 0.9570257663726808
    },
    {
        "_runtime": 214.56350231170657,
        "_step": 121,
        "_timestamp": 1686906917.1856513,
        "_wandb": {
            "runtime": 213
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 20,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "linear_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.6818000078201294,
        "test_loss": 0.939328670501709,
        "thetas": 20,
        "train_loss": 1.3237248659133911,
        "val_acc": 0.6451999545097351,
        "val_loss": 1.010975360870361
    },
    {
        "_runtime": 407.4364669322967,
        "_step": 121,
        "_timestamp": 1686833194.493228,
        "_wandb": {
            "runtime": 406
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 50,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "cnn_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.940400004386902,
        "test_loss": 0.445226788520813,
        "thetas": 50,
        "train_loss": 0.2698201835155487,
        "val_acc": 0.9395999908447266,
        "val_loss": 0.4346195161342621
    },
    {
        "_runtime": 291.5253300666809,
        "_step": 121,
        "_timestamp": 1686832778.493015,
        "_wandb": {
            "runtime": 290
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 45,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "cnn_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.9329999685287476,
        "test_loss": 0.46391019225120544,
        "thetas": 45,
        "train_loss": 0.08083780854940414,
        "val_acc": 0.9517999887466432,
        "val_loss": 0.3948632478713989
    },
    {
        "_runtime": 236.5413389205933,
        "_step": 121,
        "_timestamp": 1686831209.845836,
        "_wandb": {
            "runtime": 234
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 40,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "cnn_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.9377999901771544,
        "test_loss": 0.4580379128456116,
        "thetas": 40,
        "train_loss": 0.2071651816368103,
        "val_acc": 0.9479999542236328,
        "val_loss": 0.407008558511734
    },
    {
        "_runtime": 211.5316386222839,
        "_step": 121,
        "_timestamp": 1686830964.7229395,
        "_wandb": {
            "runtime": 210
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 20,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "cnn_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.929199993610382,
        "test_loss": 0.4606424868106842,
        "thetas": 20,
        "train_loss": 0.15253543853759766,
        "val_acc": 0.93259996175766,
        "val_loss": 0.45329299569129944
    },
    {
        "_runtime": 684.2795412540436,
        "_step": 121,
        "_timestamp": 1686830746.0567305,
        "_wandb": {
            "runtime": 682
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 10,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "cnn_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.9125999808311462,
        "test_loss": 0.5334228277206421,
        "thetas": 10,
        "train_loss": 0.1239384189248085,
        "val_acc": 0.9127999544143676,
        "val_loss": 0.5190754532814026
    },
    {
        "_runtime": 584.9876379966736,
        "_step": 121,
        "_timestamp": 1686830054.980635,
        "_wandb": {
            "runtime": 583
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 30,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "cnn_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.94650000333786,
        "test_loss": 0.41464611887931824,
        "thetas": 30,
        "train_loss": 0.12053991109132768,
        "val_acc": 0.9509999752044678,
        "val_loss": 0.400546133518219
    },
    {
        "_runtime": 497.40643191337585,
        "_step": 121,
        "_timestamp": 1686829462.765097,
        "_wandb": {
            "runtime": 495
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 35,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "cnn_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.9358999729156494,
        "test_loss": 0.44494572281837463,
        "thetas": 35,
        "train_loss": 0.17959585785865784,
        "val_acc": 0.9467999935150146,
        "val_loss": 0.40861985087394714
    },
    {
        "_runtime": 349.9976017475128,
        "_step": 121,
        "_timestamp": 1686828957.0047138,
        "_wandb": {
            "runtime": 348
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 15,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "cnn_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.9277999997138976,
        "test_loss": 0.4823278784751892,
        "thetas": 15,
        "train_loss": 0.12992097437381744,
        "val_acc": 0.9199999570846558,
        "val_loss": 0.5000166893005371
    },
    {
        "_runtime": 258.2790138721466,
        "_step": 121,
        "_timestamp": 1686828600.6958969,
        "_wandb": {
            "runtime": 257
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 25,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "cnn_theta_sweep",
        "samplepoints": 0,
        "test_acc": 0.9293999671936036,
        "test_loss": 0.482301652431488,
        "thetas": 25,
        "train_loss": 0.150283083319664,
        "val_acc": 0.9399999976158142,
        "val_loss": 0.44376739859580994
    },
    {
        "_runtime": 95.980327129364,
        "_step": 121,
        "_timestamp": 1686827534.7404642,
        "_wandb": {
            "runtime": 94
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "num_samples": 100,
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data/Manifold",
                    "samplepoints": 100
                },
                "name": "ManifoldDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 10,
                    "num_classes": 3,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTLinearEdgesModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "ManifoldDataModule",
        "epoch": 99,
        "model": "ECTLinearEdgesModel",
        "name": "manifold_classification",
        "samplepoints": 100,
        "test_acc": 1,
        "test_loss": 0.1772097647190094,
        "thetas": 32,
        "train_loss": 0.024947049096226692,
        "val_acc": 1,
        "val_loss": 0.17807461321353912
    },
    {
        "_runtime": 97.06240487098694,
        "_step": 121,
        "_timestamp": 1686827432.8029168,
        "_wandb": {
            "runtime": 95
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "num_samples": 100,
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data/Manifold",
                    "samplepoints": 100
                },
                "name": "ManifoldDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 3,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTCNNEdgesModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "ManifoldDataModule",
        "epoch": 99,
        "model": "ECTCNNEdgesModel",
        "name": "manifold_classification",
        "samplepoints": 100,
        "test_acc": 1,
        "test_loss": 0.08006074279546738,
        "thetas": 32,
        "train_loss": 0.005902828648686409,
        "val_acc": 1,
        "val_loss": 0.08831106126308441
    },
    {
        "_runtime": 104.69734573364258,
        "_step": 121,
        "_timestamp": 1686827327.5106,
        "_wandb": {
            "runtime": 103
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "num_samples": 100,
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data/Manifold",
                    "samplepoints": 100
                },
                "name": "ManifoldDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 10,
                    "num_classes": 3,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "ManifoldDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "manifold_classification",
        "samplepoints": 100,
        "test_acc": 1,
        "test_loss": 0.1384386569261551,
        "thetas": 32,
        "train_loss": 0.018484197556972504,
        "val_acc": 1,
        "val_loss": 0.1437944769859314
    },
    {
        "_runtime": 108.74789047241212,
        "_step": 121,
        "_timestamp": 1686827213.4516654,
        "_wandb": {
            "runtime": 107
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "num_samples": 100,
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data/Manifold",
                    "samplepoints": 100
                },
                "name": "ManifoldDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 3,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "ManifoldDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "manifold_classification",
        "samplepoints": 100,
        "test_acc": 1,
        "test_loss": 0.12460356205701828,
        "thetas": 32,
        "train_loss": 0.01593850366771221,
        "val_acc": 1,
        "val_loss": 0.13500936329364777
    },
    {
        "_runtime": 193.8510808944702,
        "_step": 121,
        "_timestamp": 1686826851.091252,
        "_wandb": {
            "runtime": 192
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "name": "10",
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data/modelnet5000",
                    "samplepoints": 5000
                },
                "name": "ModelNetPointsDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "ModelNetPointsDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "gnn_modelnet10_classification",
        "samplepoints": 5000,
        "test_acc": 0.6288545727729797,
        "test_loss": 1.498349905014038,
        "thetas": 32,
        "train_loss": 1.3563274145126345,
        "val_acc": 0.7957393527030945,
        "val_loss": 0.9715123176574708
    },
    {
        "_runtime": 45.56451678276062,
        "_step": 121,
        "_timestamp": 1686826649.0266628,
        "_wandb": {
            "runtime": 43
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "name": "10",
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data/modelnet1000",
                    "samplepoints": 1000
                },
                "name": "ModelNetPointsDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "ModelNetPointsDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "gnn_modelnet10_classification",
        "samplepoints": 1000,
        "test_acc": 0.8281937837600708,
        "test_loss": 0.7153787612915039,
        "thetas": 32,
        "train_loss": 0.37010085582733154,
        "val_acc": 0.8045112490653992,
        "val_loss": 0.7186827659606934
    },
    {
        "_runtime": 46.1679151058197,
        "_step": 121,
        "_timestamp": 1686826597.797199,
        "_wandb": {
            "runtime": 44
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "name": "10",
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data/modelnet1000",
                    "samplepoints": 1000
                },
                "name": "ModelNetPointsDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "ModelNetPointsDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "gnn_modelnet10_classification",
        "samplepoints": 1000,
        "test_acc": 0.8392069935798645,
        "test_loss": 0.680220901966095,
        "thetas": 32,
        "train_loss": 0.13426615297794342,
        "val_acc": 0.8709273338317871,
        "val_loss": 0.5870286822319031
    },
    {
        "_runtime": 177.646586894989,
        "_step": 121,
        "_timestamp": 1686826544.86726,
        "_wandb": {
            "runtime": 175
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "name": "10",
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data/modelnet5000",
                    "samplepoints": 5000
                },
                "name": "ModelNetPointsDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "ModelNetPointsDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "gnn_modelnet10_classification",
        "samplepoints": 5000,
        "test_acc": 0.8160792589187622,
        "test_loss": 0.7951377034187317,
        "thetas": 32,
        "train_loss": 0.2170417159795761,
        "val_acc": 0.7744360566139221,
        "val_loss": 0.7809743881225586
    },
    {
        "_runtime": 19.394962549209595,
        "_step": 121,
        "_timestamp": 1686826358.0566115,
        "_wandb": {
            "runtime": 17
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "name": "10",
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data/modelnet100",
                    "samplepoints": 100
                },
                "name": "ModelNetPointsDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "ModelNetPointsDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "gnn_modelnet10_classification",
        "samplepoints": 100,
        "test_acc": 0.7797356247901917,
        "test_loss": 0.8789069652557373,
        "thetas": 32,
        "train_loss": 0.3749257028102875,
        "val_acc": 0.8208019733428955,
        "val_loss": 0.7395865321159363
    },
    {
        "_runtime": 18.39915108680725,
        "_step": 121,
        "_timestamp": 1686826329.453416,
        "_wandb": {
            "runtime": 17
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "name": "10",
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data/modelnet100",
                    "samplepoints": 100
                },
                "name": "ModelNetPointsDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "ModelNetPointsDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "gnn_modelnet10_classification",
        "samplepoints": 100,
        "test_acc": 0.7852422595024109,
        "test_loss": 0.8048409819602966,
        "thetas": 32,
        "train_loss": 0.4267747700214386,
        "val_acc": 0.8095238208770752,
        "val_loss": 0.7673611044883728
    },
    {
        "_runtime": 150.91238856315613,
        "_step": 121,
        "_timestamp": 1686825080.3492615,
        "_wandb": {
            "runtime": 149
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 256,
                    "name": "CIFAR10",
                    "num_workers": 12,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 5,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "gnncifar10_classification",
        "samplepoints": 0,
        "test_acc": 0.421999990940094,
        "test_loss": 1.263890266418457,
        "thetas": 32,
        "train_loss": 1.6440845727920532,
        "val_acc": 0.4192000031471253,
        "val_loss": 1.2666294574737549
    },
    {
        "_runtime": 642.394211769104,
        "_step": 121,
        "_timestamp": 1686824919.8687308,
        "_wandb": {
            "runtime": 641
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 256,
                    "name": "CIFAR10",
                    "num_workers": 12,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 5,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTLinearEdgesModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTLinearEdgesModel",
        "name": "gnncifar10_classification",
        "samplepoints": 0,
        "test_acc": 0.3823999762535095,
        "test_loss": 1.3161509037017822,
        "thetas": 32,
        "train_loss": 1.5341922044754028,
        "val_acc": 0.4285999834537506,
        "val_loss": 1.2578433752059937
    },
    {
        "_runtime": 367.28698778152466,
        "_step": 76,
        "_timestamp": 1686824253.392645,
        "_wandb": {
            "runtime": 370
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 256,
                    "name": "CIFAR10",
                    "num_workers": 12,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 10,
                    "num_classes": 10,
                    "num_features": 5,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTLinearEdgesModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 62,
        "model": "ECTLinearEdgesModel",
        "name": "gnncifar10_classification",
        "samplepoints": 0,
        "train_loss": 2.307273626327514,
        "val_acc": 0.1055999994277954,
        "val_loss": 1.5175741910934448
    },
    {
        "_runtime": 650.918607711792,
        "_step": 121,
        "_timestamp": 1686823552.3041646,
        "_wandb": {
            "runtime": 649
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 256,
                    "name": "CIFAR10",
                    "num_workers": 12,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 5,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTCNNEdgesModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNEdgesModel",
        "name": "gnncifar10_classification",
        "samplepoints": 0,
        "test_acc": 0.4912000000476837,
        "test_loss": 1.2432812452316284,
        "thetas": 32,
        "train_loss": 1.012252688407898,
        "val_acc": 0.5085999965667725,
        "val_loss": 1.208433985710144
    },
    {
        "_runtime": 155.60950422286987,
        "_step": 121,
        "_timestamp": 1686822892.5767703,
        "_wandb": {
            "runtime": 155
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 256,
                    "name": "CIFAR10",
                    "num_workers": 12,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 5,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "gnncifar10_classification",
        "samplepoints": 0,
        "test_acc": 0.4860999882221222,
        "test_loss": 1.2896277904510498,
        "thetas": 32,
        "train_loss": 1.1458884477615356,
        "val_acc": 0.4779999852180481,
        "val_loss": 1.2558752298355105
    },
    {
        "_runtime": 513.6262788772583,
        "_step": 121,
        "_timestamp": 1686816150.456802,
        "_wandb": {
            "runtime": 512
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTCNNEdgesModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNEdgesModel",
        "name": "gnn_mnist_classification",
        "samplepoints": 0,
        "test_acc": 0.9405999779701232,
        "test_loss": 0.45309218764305115,
        "thetas": 32,
        "train_loss": 0.1831628680229187,
        "val_acc": 0.9363999962806702,
        "val_loss": 0.45455828309059143
    },
    {
        "_runtime": 238.2621307373047,
        "_step": 121,
        "_timestamp": 1686815628.4773655,
        "_wandb": {
            "runtime": 237
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 128,
                    "name": "MNIST",
                    "num_workers": 4,
                    "pin_memory": true,
                    "root": "./data",
                    "split": "train"
                },
                "name": "GNNBenchmarkDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 10,
                    "num_features": 3,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.001,
                "num_epochs": 100
            }
        },
        "dataset": "GNNBenchmarkDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "gnn_mnist_classification",
        "samplepoints": 0,
        "test_acc": 0.943399965763092,
        "test_loss": 0.4173177182674408,
        "thetas": 32,
        "train_loss": 0.2600421607494354,
        "val_acc": 0.95059996843338,
        "val_loss": 0.3964605927467346
    },
    {
        "_runtime": 9.69037103652954,
        "_step": 121,
        "_timestamp": 1686815053.040306,
        "_wandb": {
            "runtime": 7
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "name": "Letter-high",
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data"
                },
                "name": "TUDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 15,
                    "num_features": 2,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTLinearPointsModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "TUDataModule",
        "epoch": 99,
        "model": "ECTLinearPointsModel",
        "name": "letter_high_classification",
        "samplepoints": 0,
        "test_acc": 0.5177778005599976,
        "test_loss": 1.136395812034607,
        "thetas": 32,
        "train_loss": 1.1689090728759766,
        "val_acc": 0.472222238779068,
        "val_loss": 1.212220311164856
    },
    {
        "_runtime": 10.186153411865234,
        "_step": 121,
        "_timestamp": 1686815034.186155,
        "_wandb": {
            "runtime": 8
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "name": "Letter-high",
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data"
                },
                "name": "TUDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 15,
                    "num_features": 2,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTCNNEdgesModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "TUDataModule",
        "epoch": 99,
        "model": "ECTCNNEdgesModel",
        "name": "letter_high_classification",
        "samplepoints": 0,
        "test_acc": 0.7177777886390686,
        "test_loss": 1.0015238523483276,
        "thetas": 32,
        "train_loss": 0.3239777684211731,
        "val_acc": 0.7194444537162781,
        "val_loss": 0.926289439201355
    },
    {
        "_runtime": 11.055915117263794,
        "_step": 121,
        "_timestamp": 1686815014.523558,
        "_wandb": {
            "runtime": 9
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "name": "Letter-high",
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data"
                },
                "name": "TUDataModule"
            },
            "model": {
                "config": {
                    "R": 1.1,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 15,
                    "num_features": 2,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTCNNPointsModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "TUDataModule",
        "epoch": 99,
        "model": "ECTCNNPointsModel",
        "name": "letter_high_classification",
        "samplepoints": 0,
        "test_acc": 0.6111111044883728,
        "test_loss": 1.0435575246810913,
        "thetas": 32,
        "train_loss": 1.170465350151062,
        "val_acc": 0.5833333730697632,
        "val_loss": 1.1080082654953003
    },
    {
        "_runtime": 11.695528984069824,
        "_step": 121,
        "_timestamp": 1686814994.643467,
        "_wandb": {
            "runtime": 10
        },
        "config": {
            "data": {
                "config": {
                    "batch_size": 64,
                    "name": "Letter-high",
                    "num_workers": 0,
                    "pin_memory": true,
                    "root": "./data"
                },
                "name": "TUDataModule"
            },
            "model": {
                "config": {
                    "R": 1.2,
                    "batch_size": 128,
                    "bump_steps": 32,
                    "hidden": 100,
                    "num_classes": 15,
                    "num_features": 2,
                    "num_thetas": 32,
                    "scale": 500
                },
                "name": "ECTLinearEdgesModel"
            },
            "trainer": {
                "lr": 0.0001,
                "num_epochs": 100
            }
        },
        "dataset": "TUDataModule",
        "epoch": 99,
        "model": "ECTLinearEdgesModel",
        "name": "letter_high_classification",
        "samplepoints": 0,
        "test_acc": 0.7555555701255798,
        "test_loss": 0.9368935823440552,
        "thetas": 32,
        "train_loss": 0.35557880997657776,
        "val_acc": 0.7666667103767395,
        "val_loss": 0.8481589555740356
    }
]
